Comparative performance of selected variability detection techniques in photometric time series

Photometric measurements are prone to systematic errors presenting a challenge to low-amplitude variability detection. In search for a general-purpose variability detection technique able to recover a broad range of variability types including currently unknown ones, we test 18 statistical characteristics quantifying scatter and/or correlation between brightness measurements. We compare their performance in identifying variable objects in seven time series data sets obtained with telescopes ranging in size from a telephoto lens to 1m-class and probing variability on time-scales from minutes to decades. The test data sets together include lightcurves of 127539 objects, among them 1251 variable stars of various types and represent a range of observing conditions often found in ground-based variability surveys. The real data are complemented by simulations. We propose a combination of two indices that together recover a broad range of variability types from photometric data characterized by a wide variety of sampling patterns, photometric accuracies, and percentages of outlier measurements. The first index is the interquartile range (IQR) of magnitude measurements, sensitive to variability irrespective of a time-scale and resistant to outliers. It can be complemented by the ratio of the lightcurve variance to the mean square successive difference, 1/h, which is efficient in detecting variability on time-scales longer than the typical time interval between observations. Variable objects have larger 1/h and/or IQR values than non-variable objects of similar brightness. Another approach to variability detection is to combine many variability indices using principal component analysis. We present 124 previously unknown variable stars found in the test data.

==> table4_new_vatiables.txt <==
ogle_17707  |  LMC_SC20_17707           |  05:44:59.79 -70:53:45.1  | 17.85-17.95 I  |  SR       |  86         |  max 2451164.798  
ogle_33977  |  LMC_SC20_33977           |  05:45:07.10 -70:38:57.3  |  19.00-19.3 I  |  E:/CEP:  |  8.220      |  min 2450842.770  
ogle_14141  |  LMC_SC20_14141           |  05:45:07.95 -70:56:55.9  | 17.65-17.75 I  |  SR       |  34.5       |  max 2450726.854  
ogle_32793  |  LMC_SC20_32793           |  05:45:13.19 -70:39:12.2  |   17.8-18.1 I  |  GCAS     |             |   
ogle_7022   |  LMC_SC20_7022            |  05:45:15.24 -71:04:59.4  | 17.35-17.50 I  |  SRD:     |  27.4       |  max 2451516.701  
ogle_25034  |  LMC_SC20_25034           |  05:45:15.53 -70:46:23.8  |   17.3-17.4 I  |  SRD:     |  41.3       |  max 2451478.820  
ogle_32597  |  LMC_SC20_32597           |  05:45:23.34 -70:39:05.4  |   16.9-17.2 I  |  L:       |             |   
ogle_17541  |  LMC_SC20_17541           |  05:45:24.40 -70:53:53.0  | 16.80-16.95 I  |  L:/SR    |             |   
ogle_43681  |  LMC_SC20_43681           |  05:45:29.65 -70:30:18.5  |   16.7-16.8 I  |  LB:      |             |   
ogle_72706  |  LMC_SC20_72706           |  05:45:37.68 -70:53:39.3  | 16.55-16.65 I  |  L:/BE:   |             |   
ogle_83546  |  LMC_SC20_83546           |  05:45:53.41 -70:41:45.0  | 16.85-16.95 I  |  SRD:     |  64.3       |  max 2450950.547  
ogle_72940  |  LMC_SC20_72940           |  05:46:05.99 -70:55:20.0  |   18.8-19.1 I  |  SR       |  22.5       |  max 2451599.752  
ogle_63585  |  LMC_SC20_63585           |  05:46:11.65 -71:03:24.1  |   17.4-17.6 I  |  L:/BE:   |             |   
ogle_79972  |  LMC_SC20_79972           |  05:46:15.96 -70:45:19.2  | 17.70-17.85 I  |  SR       |  71.1       |  max 2451610.737  
ogle_141796 |  LMC_SC20_141796          |  05:46:31.30 -70:36:54.9  | 16.85-17.00 I  |  BE:      |             |   
ogle_178524 |  LMC_SC20_178524          |  05:47:02.75 -70:50:33.0  | 18.15-18.40 I  |  SR       |  78.7       |  max 2451628.671  
ogle_178313 |  LMC_SC20_178313          |  05:47:12.07 -70:48:30.2  |   17.9-18.1 I  |  BY/EB    |  3.762      |  max 2451238.610  
ogle_169150 |  LMC_SC20_169150          |  05:47:28.80 -70:59:52.8  |   17.8-18.0 I  |  SR       |             |   
ogle_195557 |  LMC_SC20_195557          |  05:47:31.53 -70:31:52.5  | 16.65-16.75 I  |  LB:      |             |   
ogle_195589 |  LMC_SC20_195589          |  05:47:33.05 -70:34:06.5  | 17.75-17.95 I  |  SR       |  26.0       |  max 2451189.779  
w1_03348    |  2MASS J16464503-4548311  |  16:46:45.04 -45:48:31.1  | 17.45-17.65 I  |  L:       |             |   
w1_02905    |  B1.0 0441-0525678        |  16:47:22.89 -45:49:25.6  | 12.64-12.72 I  |  L:       |             |   
66oph_00151 |  B1.0 0955-0320170        |  17:56:05.59 +05:32:57.7  | 15.35-15.65 V  |  EW       |  0.439073   |  min 2443195.59  
66oph_00509 |  B1.0 0953-0319502        |  17:56:40.00 +05:21:15.8  |   14.4-14.5 V  |  EB       |  0.716296   |  min 2443262.54  
66oph_00554 |  B1.0 0953-0319763        |  17:56:54.61 +05:19:42.1  |   14.0-14.2 V  |  LB       |             |   
66oph_21457 |  B1.0 0954-0321246        |  17:57:16.72 +05:26:15.8  |   16.4-17.0 V  |  EW       |  0.331902   |  min 2443272.41  
66oph_01548 |  B1.0 0944-0313124        |  17:57:30.81 +04:27:55.8  | 13.65-14.0: V  |  EA       |  2.93797    |  min 2442922.49  
66oph_00416 |  B1.0 0953-0323577        |  18:00:09.95 +05:23:32.4  |  14.35-14.5 V  |  EB       |  0.880076   |  min 2444455.30  
tf1_2696    |  B1.0 1411-0351209        |  20:25:47.04 +51:09:36.5  |   13.5-13.9 I  |  SR:      |             |    
tf1_10844   |  B1.0 1395-0356332        |  20:30:04.59 +49:33:40.1  | 13.30-13.34 I  |  BY       |  13.428     |  max 2456141.320  
tf1_11332   |  2MASS 20301843+5018158   |  20:30:18.43 +50:18:15.9  | 12.55-12.80 I  |  EA       |  4.098      |  min 2456167.225  
tf1_12827   |  B1.0 1400-0361680        |  20:31:01.94 +50:03:07.2  | 11.67-11.74 I  |  L:       |             |   
tf1_12884   |  2MASS 20310375+5106588   |  20:31:03.76 +51:06:58.8  | 15.20-15.40 I  |  EW       |  0.321647   |  min 2456131.286  
tf1_14712   |  B1.0 1395-0357521        |  20:31:59.76 +49:31:18.3  | 15.70-16.30 I  |  L:       |             |   
tf1_16769   |  B1.0 1407-0362160        |  20:33:01.76 +50:46:06.7  | 13.45-13.73 I  |  EB       |  0.441056   |  min 2456131.327  
kr_77163    |  B1.0 1423-0521396        |  22:42:32.35 +52:21:21.8  | 15.55-15.76 V  |  BY:      |  0.7351     |  max 2456181.2  
and1_20086  |  B1.0 1395-0471170        |  22:42:49.50 +49:31:08.5  |  11.2-11.32 V  |  EW       |  0.8792886  |  min 2455963.19  
kr_37961    |  B1.0 1425-0519635        |  22:43:21.89 +52:30:51.9  | 15.25-15.37 V  |  EB       |  0.59755    |  min 2456179.172  
and1_19739  |  B1.0 1369-0523951        |  22:43:31.66 +46:59:51.9  |   12.6-13.2 V  |  EA:      |  1.42962    |  min 2455948.144  
kr_17020    |  B1.0 1414-0463241        |  22:43:38.70 +51:29:39.9  | 15.40-16.00 V  |  EA       |  0.91889    |  min 2456175.229  
kr_66856    |  B1.0 1421-0514213        |  22:43:47.96 +52:08:47.6  | 14.15-14.35 V  |  EA       |  3.764      |  min 2456181.067  
kr_10405    |  B1.0 1412-0461724        |  22:44:41.85 +51:13:59.5  | 13.88-13.92 V  |  DSCT     |  0.107088   |  max 2456181.067  
kr_83071    |  B1.0 1418-0488970        |  22:44:51.41 +51:52:56.5  | 12.62-12.70 V  |  LB       |             |   
and1_24872  |  B1.0 1432-0496857        |  22:45:01.06 +53:14:16.5  |  12.2-12.7: V  |  LB       |             |   
kr_43307    |  B1.0 1428-0540643        |  22:45:08.66 +52:52:22.4  | 13.05-13.08 V  |  DSCT     |  0.086931   |  max 2456174.089  
kr_05854    |  B1.0 1410-0462570        |  22:45:19.32 +51:03:03.7  | 14.25-14.31 V  |  GDOR     |  0.41078    |  max 2456173.195  
and1_24286  |  B1.0 1409-0465793        |  22:45:22.22 +50:58:17.8  |   12.1-12.6 V  |  LB       |             |   
kr_28162    |  B1.0 1419-0487936        |  22:45:25.85 +51:58:00.5  | 13.87-13.91 V  |  DSCT     |  0.117360   |  max 2456174.266  
kr_29944    |  B1.0 1420-0501500        |  22:45:54.19 +52:02:38.1  | 12.57-12.59 V  |  DSCT     |  0.054953   |  max 2456181.301  
kr_91476    |  B1.0 1431-0520266        |  22:45:55.06 +53:06:22.1  | 13.18-13.35 V  |  LB       |             |   
kr_46864    |  B1.0 1427-0539839        |  22:45:55.73 +52:43:57.9  | 14.52-14.57 V  |  DSCT     |  0.093029   |  max 2456179.202  
kr_71058    |  B1.0 1424-0522460        |  22:45:56.73 +52:24:33.3  | 15.73-15.98 V  |  EW       |  0.32395    |  min 2456179.263  
kr_20441    |  B1.0 1416-0479986        |  22:46:07.33 +51:39:44.4  | 12.25-12.40 V  |  LB       |             |   
kr_66835    |  B1.0 1408-0471564        |  22:46:07.37 +50:48:58.5  | 14.09-14.17 V  |  EW       |  0.35198    |  min 2456171.143  
kr_77060    |  B1.0 1417-0490596        |  22:46:09.32 +51:42:26.4  | 15.20-15.85 V  |  EA       |  1.4150     |  min 2456179.303  
kr_01539    |  B1.0 1408-0471596        |  22:46:09.35 +50:52:33.6  | 14.33-14.39 V  |  DSCT     |  0.181908   |  max 2456181.385  
and1_23835  |  B1.0 1374-0578230        |  22:46:09.39 +47:27:39.3  |  12.24-12.8 V  |  LB       |             |   
kr_12545    |  B1.0 1413-0473694        |  22:46:20.01 +51:20:19.8  | 14.62-14.80 V  |  LB       |             |   
kr_15917    |  B1.0 1414-0466085        |  22:46:44.59 +51:28:47.1  | 14.02-14.06 V  |  DSCT     |  0.060571   |  max 2456173.233  
kr_31044    |  2MASS 22465045+5205269   |  22:46:50.46 +52:05:27.0  | 15.24-15.37 V  |  EW       |  0.35722    |  min 2456181.15  
kr_47989    |  B1.0 1426-0532761        |  22:47:13.65 +52:41:31.9  | 14.46-14.55 V  |  GDOR:    |  1.50:      |  max 2456181.05  
kr_14653    |  B1.0 1414-0466538        |  22:47:16.41 +51:25:52.9  | 14.20-14.28 V  |  GDOR:    |  2.533      |  max 2456180.20  
kr_55748    |  B1.0 1423-0526261        |  22:47:28.39 +52:22:44.3  | 12.10-12.22 V  |  LB       |             |   
kr_48798    |  B1.0 1426-0533265        |  22:47:43.86 +52:39:59.7  | 15.04-15.15 V  |  BY:      |  1.646:     |  max 2456181.28  
kr_52054    |  B1.0 1425-0524424        |  22:48:26.87 +52:31:52.2  | 14.54-14.80: V |  EA       |             |   
kr_22423    |  B1.0 1417-0492755        |  22:48:27.36 +51:45:46.4  | 13.48-13.51 V  |  DSCT     |  0.068565   |  max 2456171.137  
kr_49316    |  B1.0 1426-0534324        |  22:48:48.79 +52:39:15.3  | 14.42-14.55 V  |  BY       |  2.234      |  max 2456205.13  
kr_22913    |  B1.0 1417-0493245        |  22:49:02.03 +51:47:07.1  | 13.50-13.53 V  |  EW       |  0.255044   |  min 2456174.146  
kr_25048    |  B1.0 1418-0493332        |  22:49:23.75 +51:52:15.4  | 13.74-13.78 V  |  DSCT     |  0.121500   |  max 2456175.095  
and1_28521  |  B1.0 1426-0535417        |  22:50:00.00 +52:36:54.8  |   11.9-12.4 V  |  LB       |             |   
kr_71053    |  B1.0 1420-0505962        |  22:50:47.92 +52:04:51.3  | 15.75-15.93 V  |  EW       |  0.48206    |  min 2456174.11  
kr_68645    |  B1.0 1428-0546648        |  22:51:18.85 +52:49:18.8  | 15.43-15.60 V  |  EW       |  0.53633    |  min 2456175.11  
kr_14338    |  B1.0 1414-0470583        |  22:51:49.59 +51:27:09.0  | 15.40-15.90 V  |  EA       |  0.95253    |  min 2456171.152  
kr_11898    |  B1.0 1413-0479241        |  22:52:31.70 +51:21:31.3  | 13.43-13.46 V  |  DSCT     |  0.084288   |  max 2456159.311  
kr_43786    |  B1.0 1428-0547936        |  22:52:31.83 +52:53:50.0  | 14.92-15.20 V  |  EA       |  1.4044     |  min 2456180.15  
kr_05250    |  B1.0 1410-0468964        |  22:52:44.29 +51:05:12.1  | 12.17-12.19 V  |  DSCT     |  0.114447   |  max 2456171.139  
kr_06442    |  B1.0 1411-0468958        |  22:52:46.95 +51:08:17.5  | 12.39-12.51 V  |  LB       |             |   
kr_17485    |  B1.0 1415-0474346        |  22:53:10.52 +51:35:26.0  | 13.37-13.39 V  |  DSCT     |  0.071639   |  max 2456174.227  
kr_06681    |  B1.0 1411-0469388        |  22:53:20.42 +51:08:47.5  | 13.36-13.40 V  |  DSCT     |  0.074128   |  max 2456173.159  
kr_80746    |  B1.0 1430-0529127        |  22:53:21.22 +53:03:29.5  | 15.90-16.30 V  |  EA       |  0.48435    |  min 2456181.269  
kr_68763    |  B1.0 1413-0479941        |  22:53:30.47 +51:20:02.6  | 15.41-15.52 V  |  DSCT     |  0.055500   |  max 2456179.308  
kr_36496    |  B1.0 1429-0540150        |  22:53:35.71 +52:59:38.5  | 15.19-15.32 V  |  BY:      |  1.733      |  max 2456182.07  
kr_74877    |  B1.0 1429-0540181        |  22:53:38.20 +52:58:46.3  | 16.05-16.22 V  |  EB       |  0.52761    |  min 2456180.147  
kr_04524    |  B1.0 1410-0469644        |  22:53:41.52 +51:03:38.2  | 13.09-13.13 V  |  DSCT     |  0.068231   |  max 2456173.325  
kr_54963    |  B1.0 1424-0530011        |  22:54:04.57 +52:26:15.1  | 15.02-15.14 V  |  DSCT     |  0.094157   |  max 2456173.222  
kr_20503    |  B1.0 1417-0497638        |  22:54:11.29 +51:42:59.6  | 13.18-13.21 V  |  DSCT     |  0.062144   |  max 2456171.202  
kr_20269    |  B1.0 1417-0497693        |  22:54:15.71 +51:42:22.4  | 14.38-14.50 V  |  EA       |  0.66044    |  min 2456180.285  
and1_33002  |  B1.0 1398-0476733        |  22:54:30.93 +49:50:04.0  |  12.5-13.65 V  |  SR       |  90:        |  max 2456017.245  
kr_67216    |  B1.0 1421-0523860        |  22:54:31.35 +52:06:14.8  | 14.83-14.91 V  |  DSCT     |  0.062844   |  max 2456177.256  
and1_33250  |  B1.0 1436-0432148        |  22:54:33.11 +53:40:22.4  |  12.65-13.1 V  |  E:       |  1.5136     |  min 2455955.208  
and1_33409  |  B1.0 1434-0440482        |  22:54:41.41 +53:29:11.9  |  12.63-13.0 V  |  EA       |  1.30331    |  min 2455869.245  
kr_27255    |  B1.0 1419-0496162        |  22:54:43.15 +51:59:46.2  | 13.32-13.36 V  |  GDOR     |  2.85       |  max 2456183.07  
kr_34551    |  B1.0 1430-0530571        |  22:54:52.44 +53:04:36.3  | 12.57-12.76 V  |  LB       |             |   
kr_37294    |  B1.0 1429-0541415        |  22:54:55.72 +52:57:51.9  | 12.29-12.31 V  |  DSCT     |  0.035091   |  max 2456174.230  
kr_28139    |  B1.0 1420-0509578        |  22:55:11.94 +52:01:49.2  | 14.36-14.40 V  |  EW       |  0.44403    |  min 2456179.300  
kr_08347    |  B1.0 1412-0470958        |  22:55:44.63 +51:13:56.7  | 12.22-12.25 V  |  DSCT     |  0.107793   |  max 2456173.259  
kr_38248    |  B1.0 1425-0531121        |  22:55:46.30 +52:34:29.4  | 12.39-12.42 V  |  DSCT     |  0.057451   |  max 2456159.231  
kr_92507    |  B1.0 1431-0531790        |  22:56:44.75 +53:10:52.2  | 14.62-14.79 V  |  EW       |  0.50843    |  min 2456171.26  
kr_41182    |  B1.0 1422-0536615        |  22:57:16.20 +52:15:53.3  | 14.53-14.58 V  |  GDOR     |  0.48395    |  max 2456153.282  
kr_49209    |  B1.0 1426-0541925        |  22:57:18.92 +52:41:14.5  | 14.11-14.19: V |  EB       |  1.100:     |  min 2456179.39  
and1_37044  |  B1.0 1405-0476718        |  22:58:26.06 +50:33:19.3  |  12.2-12.98 V  |  LB       |             |   
and1_37967  |  B1.0 1416-0491257        |  22:59:21.59 +51:39:38.8  | 12.06-12.35 V  |  LB       |             |   
and1_37854  |  B1.0 1381-0569982        |  22:59:24.58 +48:08:10.4  |  13.15-13.6 V  |  BY:      |  26         |  max 2456018.923  
and1_37969  |  B1.0 1414-0476215        |  22:59:31.35 +51:29:09.9  | 10.48-10.76 V  |  LB       |             |   
and1_38659  |  B1.0 1417-0501964        |  22:59:58.74 +51:43:57.8  |  12.41-12.7 V  |  EW:      |  0.457418   |  min 2455961.293  
and1_18902  |  B1.0 1413-0485310        |  23:01:04.56 +51:20:48.6  | 10.91-11.12 V  |  SR       |  18.8480097 |  max 2456021.124  
and1_18328  |  B1.0 1404-0488506        |  23:01:45.41 +50:26:57.9  | 12.52-13.0: V  |  EA       |  3.5973     |  min 2455993.367  
and1_17680  |  B1.0 1405-0479397        |  23:02:19.30 +50:31:01.2  |  13.57-13.9 V  |  EB       |  0.8137610  |  min 2456020.531  
and1_15410  |  B1.0 1365-0495019        |  23:04:03.28 +46:32:10.5  | 11.55-11.85 V  |  SR       |  25.7658911 |  max 2456426.931  
and1_15631  |  B1.0 1422-0541972        |  23:04:04.54 +52:17:03.4  |  11.7-12.15 V  |  LB       |             |   
and1_15618  |  B1.0 1434-0448399        |  23:04:16.40 +53:29:44.8  | 11.76-11.96 V  |  HADS:    |  0.1335509  |  max 2456383.546  
and1_14823  |  B1.0 1428-0558741        |  23:05:01.25 +52:49:36.8  |   13.2-13.7 V  |  EB       |  0.71946    |  min 2455951.183  
and1_14065  |  B1.0 1396-0483812        |  23:05:09.40 +49:40:48.8  | 10.75-11.15 V  |  SR:      |  62         |  max 2456020.531  
and1_12184  |  B1.0 1389-0486242        |  23:06:12.02 +48:57:18.5  |  9.92-10.32 V  |  LB       |             |   
and1_13027  |  B1.0 1433-0484201        |  23:06:44.52 +53:23:57.1  |  12.2-12.85 V  |  SR:      |  70:        |    
and1_11105  |  B1.0 1378-0608568        |  23:07:44.39 +47:51:44.1  | 11.44-11.75 V  |  LB       |             |   
and1_07939  |  B1.0 1400-0490607        |  23:10:57.16 +50:03:03.4  |   10.7-11.5 V  |  SR:      |  60:        |    
and1_07637  |  B1.0 1395-0490034        |  23:11:18.51 +49:33:20.7  | 11.75-12.14 V  |  EA       |  1.9246     |  min 2455969.161  
and1_07465  |  B1.0 1429-0555802        |  23:12:00.10 +52:58:23.5  |   11.8-12.2 V  |  LB       |             |   
and1_05237  |  B1.0 1409-0486197        |  23:13:48.68 +50:56:29.6  |  11.22-12.4 V  |  SR:      |  110        |   
and1_05733  |  B1.0 1431-0545975        |  23:13:58.44 +53:10:01.1  | 11.27-11.46 V  |  SR       |  52.5       |  max 2455967.186  
and1_03934  |  B1.0 1401-0500860        |  23:14:08.75 +50:11:58.5  | 10.53-10.83 V  |  SR:      |  20         |    
and1_05292  |  B1.0 1419-0509999        |  23:14:09.71 +51:57:26.2  | 12.15-12.45 V  |  SR       |  40         |  max 2456003.171  
and1_03638  |  B1.0 1396-0489427        |  23:14:52.69 +49:37:40.9  |  10.65-11.0 V  |  LB       |             |  

